Digital Gatekeepers: Google's Role in Curating Hashtags and Subreddits

Search engines play a crucial role as digital gatekeepers, shaping the visibility of Web and social media content through algorithmic curation. This study investigates how search engines like Google selectively promotes or suppresses certain hashtags and subreddits, impacting the information users encounter. By comparing search engine results with nonsampled data from Reddit and Twitter/X, we reveal systematic biases in content visibility. Google's algorithms tend to suppress subreddits and hashtags related to sexually explicit material, conspiracy theories, advertisements, and cryptocurrencies, while promoting content associated with higher engagement. These findings suggest that Google's gatekeeping practices influence public discourse by curating the social media narratives available to users.

==> box/reddit_bot.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
witcher	-0.130736791127641	-0.19802925920028758	-0.12344618957040226	-0.07356207046022614	-0.7668894316378863	0.25875469161564635	-0.3847300423103797	0.113138712649866	-0.3842978999210959	0.10616721912595661	530
leagueoflegends	-0.13404386340211952	-0.2342820011656404	-0.12425280175202441	0	-0.8257933227431511	0.39752021934167103	-0.5857050029141011	0.35142300174846064	-0.5838858631550407	0.26307036671148276	672
RimWorld	-0.13500427667837114	-0.21586051493871974	-0.12741691371236816	-0.06830917258349851	-0.6386394051494393	0.40812441687383283	-0.43718752847155157	0.1530178409493333	-0.42330274410099417	0.14067375832185106	577
2007scape	-0.13799124739883428	-0.2215024537182008	-0.13027222199734811	-0.045343342258691466	-0.769479994995162	0.28744760986403145	-0.4857411209074648	0.2188953249305725	-0.48201134242959986	0.21274983105476042	654
TaylorSwift	-0.13956594700130298	-0.2103966446239082	-0.12820535639738484	-0.07067194528333935	-0.7767119731845232	0.18114014898102754	-0.4199836936347615	0.13891510372751392	-0.41206929157957567	0.13137645604286005	519
fo76	-0.14465864687430707	-0.21635995243347977	-0.12257326460920621	-0.06456532612439478	-0.9244525154440031	0.3331213431652193	-0.44405189189710725	0.1631266133392327	-0.44064455850070405	0.12080202744843274	559
OnePiece	-0.14732494697248233	-0.2305238375902542	-0.12945205773218382	-0.06467108855283704	-0.761567695211071	0.30610723220108654	-0.47930296114637994	0.18410803500328868	-0.4779400289288752	0.17627225464018592	652
magicTCG	-0.1509582537327415	-0.2151480160998896	-0.1303953132188711	-0.08032856133190469	-0.9183611381493536	0.3540028748002267	-0.4173771982518669	0.12190062082007266	-0.4168877147552292	0.10893729429554236	584
Warframe	-0.1517152712539222	-0.22693718478769678	-0.133513650080208	-0.08053960530379888	-0.9361905212299697	0.1617061815637449	-0.44653355401354367	0.13905676392204802	-0.43985025841903425	0.13023576519365743	573
valheim	-0.15950372119564996	-0.23725455091959002	-0.13724023155893475	-0.08882471654239865	-0.7844348122446754	0.18488040492004154	-0.4598993024853771	0.1338200350233884	-0.4570784718098035	0.12452729605305779	527
Eldenring	-0.16011643119016042	-0.2619818225199901	-0.14627471851380253	-0.037652717363715324	-0.825449001083466	0.41206929157957567	-0.5984754802544021	0.29884094037069675	-0.5957615457853742	0.2758546276252651	757
StardewValley	-0.16319051180391117	-0.2616484924710279	-0.1452944766117915	-0.07420045052614249	-0.8281310212405211	0.18917514209749386	-0.542820555388356	0.2069716123911856	-0.541731632046551	0.18917514209749386	633
bleach	-0.16456014112756817	-0.2321571409925685	-0.13846147515660306	-0.09407745678618736	-0.9353618175265105	0.1373547582404564	-0.43927666730214027	0.1130420695233844	-0.428717904738856	0.11284741574510317	501
sysadmin	-0.1740063433487747	-0.23904094891586775	-0.15007260171310438	-0.09989334560866711	-0.9050787044306497	0.23155521511568727	-0.4477623538766687	0.10882805935213383	-0.44641506764115446	0.1050241388126479	525
skyrimmods	-0.17501233292652343	-0.2548345420955148	-0.14566106860626932	-0.09354455359936813	-0.8886836109132006	0.23589372989988555	-0.4967695248397348	0.1483904291448519	-0.491523045803799	0.11844513193311135	554
StableDiffusion	-0.175969312894722	-0.2585724414951416	-0.142783167120061	-0.08478777187921299	-0.9326142960861734	0.16979314086015113	-0.5192494459190344	0.17588923254467986	-0.5174830577663657	0.16979314086015113	705
DestinyTheGame	-0.17927958454908738	-0.28404880439806707	-0.1561160993494375	-0.06830786476936782	-0.8685692940325906	0.3105810143714872	-0.607660213841116	0.2553035446736811	-0.600072043697157	0.21559961825107465	611
projectzomboid	-0.18152836617524934	-0.26175285834479767	-0.1662255315420117	-0.1057217352510244	-0.9358667457057035	0.20787940919479986	-0.4957995429854576	0.12832494938963548	-0.4760450134610724	0.12685269704499955	614
SteamDeck	-0.18425057414922066	-0.26492397617072355	-0.1570831962564547	-0.08795222352888585	-0.9392780805877556	0.17639084572487787	-0.5303816051334801	0.1775054054338707	-0.5176130204354383	0.17639084572487787	672
EscapefromTarkov	-0.18887161296238536	-0.2917031153504189	-0.17125155348096666	-0.09132329593091315	-0.9393829707601945	0.228828673904175	-0.5922728444796774	0.20924643319834546	-0.5882218516647139	0.20276029176023022	683
fireemblem	-0.19751934979175326	-0.27139422299374194	-0.1750360647232384	-0.10115832632924351	-0.957452279403856	0.11159794514671138	-0.5267480679904896	0.1541955186675041	-0.5200791563333769	0.11159794514671138	566
wow	-0.2060577542374787	-0.30507836330211235	-0.1905323596262069	-0.10298679319896689	-0.8785760483377381	0.24038849808282714	-0.6082157184568305	0.2001505619557513	-0.5965916464421015	0.18441538002600388	700
Pathfinder2e	-0.22142580379414123	-0.3092303767950627	-0.19776918195803808	-0.11608654057792965	-0.9299582123401698	0.1339973899600231	-0.5989461311207622	0.1736292137477699	-0.5949758832486415	0.1339973899600231	613
BaldursGate3	-0.22253365268742556	-0.29200319660814283	-0.20768795216830685	-0.12154337270931646	-0.9341505679684227	0.06088482690844725	-0.5476929324563824	0.13414636313892303	-0.5388068665200941	0.06088482690844725	506
ffxiv	-0.23486268121223844	-0.3182047915981133	-0.22225075706854508	-0.12407824658849523	-0.9244775917757261	0.16003588795333704	-0.6093946091125404	0.1671115709259319	-0.6019415887513747	0.16003588795333704	768


==> box/reddit_top.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
AskReddit	0.3658948934436229	0.1897636590821229	0.3528186354769498	0.554208280296846	-0.591261442514974	0.9593186171453489	-0.3569032727399618	1.1008752121189307	-0.331464545429399	0.9593186171453489	972
AutoNewspaper	0.3529898401996058	0.18998827810075208	0.3179423498964072	0.47244492414371225	-0.02244985316818461	0.9623024481814205	-0.23369669096368817	0.8961298932081525	-0.02244985316818461	0.8910354774396221	828
dirtykikpals	0.3337533155083556	0.13924346324514927	0.2692531729383556	0.4925561913842182	-0.02425517548747321	0.9698104979229137	-0.3907256289634541	1.0225252835928216	-0.02425517548747321	0.9698104979229137	632
dirtyr4r	0.30676425993413486	0.12372334004449281	0.2607261417053874	0.4401279702227284	-0.023167317708592986	0.9625381935731174	-0.3508836052228606	0.9147349154900819	-0.023167317708592986	0.8150243821771944	655
uusbreakingnewsnet	0.30544717227694107	0.16081970326110273	0.27363873997624144	0.42897858576412934	-0.020984605923426863	0.9398360791462792	-0.2414186204934372	0.8312169095186692	-0.020984605923426863	0.7800895581905468	513
HentaiAndRoleplayy	0.3035054987996309	0.13583242256014502	0.27047664762038903	0.43384263375788734	-0.37437735291120827	0.964828696193503	-0.3111828942364684	0.8808579505545008	-0.2590243257045656	0.812769626006101	734
DirtySnapchat	0.25731847492427423	0.09329100482749231	0.20680749073558347	0.38044688491948875	-0.03325216266366528	0.9517760298272031	-0.33744281531050235	0.8111807050574834	-0.03325216266366528	0.8077568243326307	518
teenagers	0.2432099533364871	0.1267387501108562	0.2292276475763627	0.3479378880569073	-0.41206929157957567	0.9435255010639183	-0.20505995680822045	0.6797365949759839	-0.18916613551776984	0.6660866855400139	868
dirtypenpals	0.24057218222661092	0.12659752141146996	0.21963902661152615	0.3406143021277105	-0.05310548244624129	0.7874292776866986	-0.19442764966289083	0.6616394732020713	-0.05310548244624129	0.6603994173791287	651
newsbotbot	0.23092554600061718	0.10209090485987961	0.21028540514787902	0.3305670449573143	-0.018874225389947652	0.8088258112381368	-0.24062330528627252	0.6732812551034664	-0.018874225389947652	0.6506213199974512	662
relationshipadvice	0.22729526488700452	0.0642185675401757	0.1870477418062382	0.3588901768906195	-0.44846394298110154	0.9468670930969956	-0.37778884648549	0.8008975909162852	-0.34486370962150975	0.7984921629659415	649
SluttyConfessions	0.21750073276402268	0.08853625338666521	0.18442786802611466	0.3107477315675448	-0.13064135842566066	0.950315098385782	-0.2447809638846542	0.6440649488388642	-0.13064135842566066	0.6430210484437529	566
Roleplaybuddy2	0.19999325828949793	0.07373234497429093	0.16842337236628	0.28693670430230966	-0.023167317708592986	0.9226240258589532	-0.24607419401773717	0.6067432432943378	-0.023167317708592986	0.6047716051836495	536
rapefantasies	0.19455793548502326	0.07834564091034071	0.16511089581893162	0.2760347889774895	-0.021918233050795734	0.9263033067680816	-0.2181880811903825	0.5725685110782127	-0.021918233050795734	0.5702838366441504	507
RoleplayHentai	0.19364153908977505	0.07032184028651436	0.17087232404140237	0.29481214171914866	-0.20651065642479263	0.7969907670198895	-0.26641361186243706	0.6315475938681001	-0.20651065642479263	0.6277735283513879	563
fnafpornrp	0.19332323588723044	0.0766511509334209	0.15705991790971136	0.2847920407974752	-0.9164485854004243	0.7059351847930723	-0.2355601838626606	0.5970033755935567	-0.1456449601676923	0.5925305486378202	510
Showerthoughts	0.19261765722975047	0.10204658718597562	0.18330916818148782	0.2696179207366478	-0.14663769830701176	0.7853610104466017	-0.14931041314003266	0.5209749210626561	-0.14663769830701176	0.5171084760471122	771
FreeKarma4You	0.187246134523052	0.08094890222287203	0.1565214626927633	0.25969725834932395	-0.03325216266366528	0.9530889978486106	-0.1871736319668058	0.5278197925390018	-0.03325216266366528	0.5264891132948752	716
FemBoys	0.18620759868138215	0.07130512068362009	0.15945272860161344	0.2705525050070803	-0.21306433685981435	0.8963766098587332	-0.22756595580157019	0.5694235814922706	-0.21306433685981435	0.5671242955544293	551
Slut	0.17740934958284674	0.05560218389085102	0.15224377377272766	0.2641206467739352	-0.09669043622136084	0.7203992990370351	-0.25717551043377523	0.5768983410985615	-0.09669043622136084	0.5722102863723392	521
TrendingQuickTVnews	0.17633583002441877	0.07332731278871905	0.15656007332640978	0.2547508956921308	-0.02244985316818461	0.675253520825565	-0.19880806156639852	0.5268862700472483	-0.02244985316818461	0.5094925150217715	699
gonewild	0.17447479520072365	0.06373980224544881	0.15417071034792446	0.2531151131004552	-0.11864132630267618	0.8724973834131362	-0.2203231640370608	0.5371780793829648	-0.11864132630267618	0.532644123018867	527
raperoleplay	0.174355905760284	0.0640932437868284	0.14524448053361072	0.2633758501308632	-0.023167317708592986	0.7613884658985169	-0.2348306657292238	0.5622997596469154	-0.023167317708592986	0.5600255652804783	527
GOONED	0.17119284553054925	0.06420525047545635	0.15747576385336415	0.26405145253467177	-0.14052340040505937	0.6973605866631832	-0.23556405261336683	0.5638207556234949	-0.14052340040505937	0.5521870062224449	578
amihot	0.16799404391025097	0.07160321850035176	0.14837920356647377	0.2338812703844953	-0.03570842862327584	0.7284352837379503	-0.17181385932586354	0.4772983482107106	-0.03570842862327584	0.4666994911064614	515

==> box/twitter_bot.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
\#goodnews	-0.0023191511835323	-0.02205975421810931	-0.018586046633719752	0.03501274949975383	-0.4078560825374201	0.1739778579177848	-0.10766850979490401	0.12062150507654854	-0.03246494628710699	0.11023665870394928	107
\#shameful	-0.002570236585256662	-0.022048343135058344	-0.01926561136059383	0.03761726922616677	-0.40232249593939207	0.09715854878657396	-0.111546761676896	0.12711568776800444	-0.029354910037081777	0.09715854878657396	122
\#insights	-0.0025722202823908556	-0.022348531880999046	-0.018908149451407008	0.020118187461173137	-0.386208246671036	0.16352183845384952	-0.08604861089425732	0.08381826647443141	-0.03144868790725353	0.07758545459593269	128
\#abujatwittercommunity	-0.0025815327774081874	-0.021418159918647966	-0.01746495892219658	0.05737051339307207	-0.7988799723183876	0.2255076022903003	-0.13960116988622803	0.17555352336065214	-0.12530670220323276	0.12747942074230773	110
\#proud	-0.003061492849507931	-0.02216213058755355	-0.019660429105030824	0.038138601797703266	-0.5380042143004168	0.14447218901041184	-0.11261322916543877	0.12858970037558848	-0.03280042075287795	0.1247640558027474	180
\#survivor	-0.0031221191342027674	-0.022237132347591126	-0.018139198152161938	0.055138814557897785	-0.5351785073639974	0.26645838119833837	-0.1383010527058245	0.17120273491613114	-0.04615384137678583	0.14066009492923087	170
\#values	-0.003173530386937863	-0.021202152917377103	-0.019113675597737512	0.03665022938389803	-0.3927064848275777	0.20187958694288716	-0.1079807263692898	0.12342880283581073	-0.028294162221844252	0.11276599911414618	109
\#museum	-0.003343613307929212	-0.022129011542644586	-0.018586046633719752	0.04134772404484407	-0.6440585368656278	0.1491538170806658	-0.11734411492387756	0.13656282742607703	-0.02979488657364238	0.13165751304927484	135
\#balance	-0.003359606854154861	-0.022076908824332452	-0.019375086025673834	0.02143282268805827	-0.31328176803429647	0.13542725703162714	-0.08734150609291853	0.08669741995664434	-0.030005713624641654	0.08381979719308785	129
\#earthwindandfireday	-0.003367628566978993	-0.021532298702774545	-0.017248961780679688	0.054052458801951885	-0.4541558160071194	0.21394968391436361	-0.13490943495986418	0.16742959505904154	-0.09471812001416206	0.13419929950100598	110
\#malta	-0.0036422857280505303	-0.021597025513797982	-0.01823740337705627	0.0502342364703477	-0.37522152992119806	0.14094712713870716	-0.12934391849001653	0.15798112944656623	-0.026993527031431517	0.14094712713870716	113
\#survey	-0.00367446877467493	-0.02267754088269715	-0.019202314665384062	0.03012340950912757	-0.3708495815471206	0.32271470738261915	-0.10187896647043423	0.10932483509686466	-0.030569808300530372	0.09880098798876624	112
\#discrimination	-0.0038407333400069573	-0.022142695795074756	-0.019094798257500215	0.038441389697312534	-0.43224312127412196	0.3224163831322509	-0.1130188240336557	0.12931751793589347	-0.028982913343157442	0.11662999405541732	109
\#flood	-0.004355332644331184	-0.021861482063188865	-0.017579296648508668	0.04816204246852482	-0.4379217032178822	0.22341268378134171	-0.12689676886075937	0.15319732926609533	-0.030546711640320724	0.14371487459024054	121
\#transrightsarehumanrights	-0.004446203235734559	-0.022077999774024606	-0.019103260869618572	0.025334693626637594	-0.502185721540021	0.14472632940903044	-0.09319703987501791	0.0964537337276309	-0.029354910037081777	0.08415847923023653	101
\#staytuned	-0.004712169291813354	-0.022317841830077182	-0.01783032126206098	0.03907352028936723	-0.44162358680738684	0.21072734066949617	-0.11440488500924381	0.13116056346853386	-0.041424771198275624	0.11612517016824588	133
\#lbc	-0.005449254344985183	-0.021973906339885593	-0.019527031637658832	-0.01554895707877267	-0.032256004046767456	0.12809441124072624	-0.03161133023155498	-0.005911533187103283	-0.030006653151946512	-0.012948110794880584	101
\#npaw2022	-0.005944758640618994	-0.02206903197413499	-0.018172179938466978	0.05899058903985543	-0.5603792649976018	0.148116423818058	-0.14365846349512063	0.18058002056084105	-0.03213299952936338	0.148116423818058	103
\#newstoday	-0.006604035628174832	-0.02281768139922499	-0.02000178658715028	0.028562775663685893	-0.46211215308769166	0.14861370920860478	-0.09988836699359131	0.10563346125805222	-0.03369102795265935	0.09826041420366775	117
\#phdchat	-0.006748801749759781	-0.02119017081976823	-0.017607967033257874	-0.012099177688778811	-0.4070538112839543	0.3662713084695069	-0.034826660516252356	0.001537312007705318	-0.03166316101332637	-0.010148838967227004	108
\#ink	-0.00791340876491213	-0.025786298523712822	-0.020153412907967735	0.04067835799016459	-0.42685812106045845	0.20170013892091196	-0.12548328329452896	0.1403753427609807	-0.1137376714507109	0.13454839733791638	155
\#justsayin	-0.008365200618856435	-0.02205141232457126	-0.019421745044064513	-0.016259331140271394	-0.032256004046767456	0.12215182388200817	-0.030739534101021065	-0.0075712093638215915	-0.02930669522466631	-0.010908207557111554	102
\#supremecourtofindia	-0.008911189511975781	-0.021142079386732217	-0.01587133240420232	0.06574247164270673	-0.6683579912273077	0.21774287018959335	-0.15146890593089066	0.1960692981868652	-0.027316229865398004	0.16794243029753847	118
\#nationsleague	-0.010013381841470988	-0.022804191454235945	0.0035879430261426737	0.08674342165872992	-0.8122387979455062	0.2709373987117265	-0.18712561112368475	0.25106484132817874	-0.14349914006602743	0.23559154229061555	124
\#aewdynamite	-0.0100656825199666	-0.022952772263424216	-0.018139198152161938	0.06687486139474691	-0.7029272689985883	0.40201061584452363	-0.15769422275068087	0.20161631188200357	-0.1303425256563232	0.19318790402619776	204


==> box/twitter_top.csv <==
x	avg	q1	q2	q3	min	max	lower_ci	upper_ci	firstmin	firstmax	len_val
\#voguegala2022xmileapo	0.2474794993326856	0.08199356280979803	0.2043186006547339	0.36006440888323143	-0.3042922477804884	0.9744846565297272	-0.3351127063003521	0.7771706779933816	-0.3042922477804884	0.7754912745946314	611
\#nft	0.23253749613722388	0.12941778976420196	0.22255789846594093	0.3296193082336901	-0.8659916659917337	0.9744987528736957	-0.17088448794003028	0.6299215859379224	-0.15763866973091628	0.6285779377312896	828
\#nsfwtwt	0.20019800233516344	0.08427758071382337	0.17009893305454804	0.28089323690620255	-0.6564835181910402	0.9447086155223389	-0.21064590357474544	0.5758167211947713	-0.1502547784286505	0.571805963539029	676
\#ak61	0.19561646782413455	-0.0152214708994775	0.14541006426915853	0.3066068746083434	-0.4973390224144616	0.9777809608241567	-0.4979639891612089	0.7893493928700748	-0.4973390224144616	0.7821693454753894	252
\#munawarfaruqui	0.19293040365862282	0.08395099887315607	0.2013401332254749	0.29339071176027043	-0.20432640194899443	0.8963325849104536	-0.23020857045751544	0.6075502810909419	-0.20432640194899443	0.6018721645012617	309
\#crypto	0.19193499968803934	0.07632690044301621	0.18113504222842094	0.29676308228897375	-0.5741878799036502	0.9221067273833973	-0.2543273723259201	0.6274173550579101	-0.2525815213656716	0.6271586902167539	752
\#nowplaying	0.1828434203707202	0.08758672902098358	0.16241295071947748	0.26764890893497745	-0.6707618827007611	0.9478216674412409	-0.18250654085000723	0.5377421788059682	-0.04636429227640388	0.5272302967959672	708
\#nfts	0.18153544101407684	0.0971669464056476	0.17437142514469958	0.2638600780570093	-0.4065237407699304	0.9579070235182472	-0.15287275107139492	0.5138997755340518	-0.12695788910399247	0.5028161028300148	763
\#stopwarontigray	0.1804586966251071	-0.015625780181719666	0.1528619680784492	0.2538313542849805	-0.03315345019448027	0.9372686995651592	-0.4198114818817699	0.6580170559850307	-0.03315345019448027	0.5733993820513096	120
\#godmorningwednesday	0.17893540709292505	0.024912365164121004	0.1186264803924646	0.27387777950522574	-0.46394804718681576	0.9364701366579964	-0.3485357563475361	0.6473259010168828	-0.028543672809505715	0.6451767179550036	104
\#aliexpress	0.17730426288814255	0.06320314702703586	0.1298197780846423	0.24117595629724828	-0.039663584116792584	0.8092350109819566	-0.20375606687828277	0.5081351702025669	-0.039663584116792584	0.47028385462001565	224
\#bitcoin	0.1771895957169213	0.07915542330496336	0.17127131500869136	0.2610848052309974	-0.5545042182957984	0.9464875010567618	-0.19373864958408774	0.5339788781200485	-0.1808484378004089	0.5311680240295047	727
\#rbxs	0.17661113656577046	0.043488805329758344	0.13880743978314722	0.25508482786955977	-0.028634181344852763	0.9341796050017344	-0.27390522847994375	0.5724788616792619	-0.028634181344852763	0.4974781259361668	112
\#mahsaamini	0.17422607388938877	0.05977066431576977	0.1534823456544693	0.2883708349979358	-0.68081756183033	0.9492146473395283	-0.28312959170747926	0.6312710910211848	-0.27378601262428204	0.6262922338808041	672
\#bbnaija	0.17371531638978552	0.04853179694225239	0.15951197721390545	0.2903205035906591	-0.9475542222316431	0.9617167307322484	-0.3141512630303576	0.6530035635632692	-0.3135907443543053	0.6364518860371625	635
\#amazon	0.17138881042107287	0.06942868339879678	0.13691472812271188	0.2460022123010756	-0.37775876911440587	0.942478567137945	-0.1954316099546215	0.5108625056544939	-0.03696734087514952	0.5050330578610776	711
\#nsfw	0.1711066246828595	0.06987780602171724	0.17125114430552624	0.26988368869059903	-0.6564835181910402	0.7150744556472711	-0.2301310179816055	0.5698925126939218	-0.17588185418923272	0.5697060304351425	694
\#news	0.169506146932563	0.10315286518245122	0.16825123554454718	0.24294898468290038	-0.32722577431003586	0.7931897150752347	-0.10654131406822255	0.4526431639335742	-0.06562163538385518	0.4428278789120809	812
\#tigray	0.16819671625783106	0.004020851007342477	0.12258089929854064	0.25842634304860457	-0.5462365748431225	0.9440061975514493	-0.3775873870545507	0.6400345811104977	-0.3426875310019792	0.6348769337535989	326
\#trudeaumustgo	0.16772928404279444	0.07394110254801978	0.14914330886173932	0.23836475166865848	-0.03952557655160822	0.9248743695560336	-0.17269437113293828	0.4850002253496165	-0.03952557655160822	0.48069527365330134	630
\#eth	0.16268691211337138	0.06439278379711824	0.15169502763356807	0.23580001124842265	-0.73216693828617	0.7916870703703931	-0.19271805737983835	0.49291085242537924	-0.18887183101336155	0.4915992728567884	638
\#tigraygenocide	0.16015434855276622	-0.01729713183839696	0.10633401330129402	0.22801449591728773	-0.19346811035972308	0.9473440446300971	-0.385264573471924	0.5959819375508147	-0.19346811035972308	0.5892714775413437	247
\#horny	0.15790136582752576	0.043100337904495314	0.1327130084072392	0.24053311019534912	-0.45584330956186286	0.7824787277364516	-0.25304882053178546	0.5366822686316299	-0.24914228277635903	0.5280709041256465	499
\#issuethailandxbeoncloud	0.15711842587334923	0.026311953835072482	0.12354457870571708	0.24783858363027367	-0.15527739661405776	0.937879674220134	-0.30597799085772925	0.5801285283230755	-0.15527739661405776	0.5748614308644862	459
\#100daysofcode	0.15510295215666467	0.03366965376217207	0.1382307529107004	0.23267040183522972	-0.04190489055178726	0.9196673366605458	-0.2648314683474144	0.5311715239448161	-0.04190489055178726	0.5203745094119312	409

